SummaryMixing: A Linear-Complexity Alternative to Self-Attention for Speech Recognition and Understanding

Modern speech processing systems rely on self-attention. Unfortunately, token mixing with self-attention takes quadratic time in the length of the speech utterance, slowing down inference and training and increasing memory consumption. Cheaper alternatives to self-attention for ASR have been developed, but they fail to consistently reach the same level of accuracy. This paper, therefore, proposes a novel linear-time alternative to self-attention. It summarises an utterance with the mean over vectors for all time steps. This single summary is then combined with time-specific information. We call this method "SummaryMixing". Introducing SummaryMixing in state-of-the-art ASR models makes it feasible to preserve or exceed previous speech recognition performance while making training and inference up to 28% faster and reducing memory use by half.

==> figs/length_wer/fastformer_wer_duration.csv <==
2.58,17.088607594936708
3.91,13.98390342052314
5.66,11.295681063122924
7.09,10.466222645099906
8.19,9.356950327300732
9.13,9.313899751155349
10.282,10.443037974683545
11.59,10.208044382801665
13.648,8.114446529080675
32.548,10.770291228674823


==> figs/length_wer/mhsa_wer_duration.csv <==
2.58,19.145569620253163
3.91,15.492957746478872
5.66,13.35548172757475
7.09,11.179828734538534
8.19,10.319599537928378
9.13,10.949164592961251
10.282,10.822784810126581
11.59,9.597780859916782
13.648,9.779549718574108
32.548,12.562467689126313


==> figs/length_wer/summarymixing_wer_duration.csv <==
2.58,16.77215189873418
3.91,14.084507042253522
5.66,12.026578073089702
7.09,10.133206470028544
8.19,9.47246823257605
9.13,9.491645929612513
10.282,10.253164556962027
11.59,9.153952843273231
13.648,8.184803001876173
32.548,9.357229019472687


==> figs/length_wer/summarymixinglite_wer_duration.csv <==
2.58,18.196202531645568
3.91,14.88933601609658
5.66,11.029900332225914
7.09,10.561370123691722
8.19,9.896033885252214
9.13,9.562744400995378
10.282,9.841772151898734
11.59,8.9875173370319
13.648,8.325515947467167
32.548,9.477856281233844


==> resources/branchformer_rtf.txt <==
10	6.318456993E-01
20	5.477344966E-01
30	5.85E-01
40	6.45E-01
50	7.17E-01
60  7.81E-01

==> resources/branchformer_rtf_vram.txt <==
10	3.86328125
20	6.087890625
30	10.40234375
40	15.98632813
50	22.69140625
60	30.74804688

==> resources/branchformer_time.txt <==
1	0.1692442293
10	0.1822872255
20	0.1867118607
30	0.210070133
40	0.2664330535
50	0.3337007306
60	0.401315496
70	0.4892362022
80	0.5830209372
90	0.6890079451
100	0.7822571266

==> resources/branchformer_vram.txt <==
1	1.593304064
10	3.004502528
20	5.251902976
30	8.230934528
40	12.09864397
50	16.77672141
60	22.2791721
70	28.56258918
80	35.67538739
90	43.60385075
100	52.32869069

==> resources/contextnet_time.txt <==
1	0.3293483968
10	0.3258543527
20	0.3195429885
30	0.3380849628
40	0.3644035323
50	0.3894960973
60	0.4317340639
70	0.4442759564
80	0.4894653089
90	0.5287521677
100	0.5601337988

==> resources/contextnet_vram.txt <==
1	1.543940608
10	2.523792384
20	3.65895936
30	4.680260608
40	5.760057344
50	6.8074752
60	7.92155136
70	8.958481408
80	10.14821734
90	11.33099008
100	12.23446579

==> resources/fastformer_rtf.txt <==
10	5.887792927E-01
20	4.562813285E-01
30	4.24E-01
40	4.20E-01
50	4.10E-01
60	4.09E-01

==> resources/fastformer_rtf_vram.txt <==
10	3.20703125
20	3.69921875
30	4.24609375
40	4.75390625
50	5.265625
60	5.775390625

==> resources/fastformer_time.txt <==
1	0.1696926544
10	0.1684666431
20	0.1724320123
30	0.1853492351
40	0.208634413
50	0.2262724495
60	0.2508723335
70	0.2752504344
80	0.2872438681
90	0.3203611426
100	0.3269428897

==> resources/fastformer_vram.txt <==
1	1.659846656
10	2.74486016
20	3.930738688
30	5.059005952
40	6.198201344
50	7.35593472
60	8.48682496
70	9.678614016
80	10.71749837
90	11.85893837
100	12.99313408

==> resources/hypermixer_rtf.txt <==
10	5.887792927E-01
20	4.662813285E-01
30	4.34E-01
40	4.32E-01
50	4.12E-01
60	4.09E-01

==> resources/hypermixer_rtf_vram.txt <==
10	3.05859375
20	3.55078125
30	4.09765625
40	4.60546875
50	5.578125
60	6.728515625

==> resources/mgs_rtf.txt <==
10	4.987792927E-01
20	3.762813285E-01
30	3.44E-01
40	3.42E-01
50	3.22E-01
60	3.19E-01

==> resources/mgs_rtf_vram.txt <==
10	3.205078125
20	3.697265625
30	4.244140625
40	4.751953125
50	5.263671875
60	5.7734375

==> resources/mgs_time.txt <==
1	0.1338474109
10	0.1260684218
20	0.1397493446
30	0.1521353405
40	0.1744408154
50	0.195155165
60	0.2159167657
70	0.2305719664
80	0.2513482769
90	0.2756474998
100	0.2841703272

==> resources/mgs_vram.txt <==
1	1.315597312
10	2.301438976
20	3.368856064
30	4.39211008
40	5.462290432
50	6.469519872
60	7.540295168
70	8.587297792
80	9.563519488
90	10.58850048
100	11.63308134

==> resources/mlgs_rtf.txt <==
10	5.845347769E-01
20	4.594332713E-01
30	4.151108151E-01
40	4.10E-01
50	3.87E-01
60	3.83E-01

==> resources/mlgs_rtf_vram.txt <==
10	3.6875
20	4.1796875
30	4.7265625
40	5.234375
50	5.74609375
60	6.255859375

==> resources/mlgs_time.txt <==
1	0.1722617302
10	0.1749862354
20	0.1800510242
30	0.1966828206
40	0.2163540971
50	0.2385955007
60	0.2553070092
70	0.2822821
80	0.2995706458
90	0.3210548687
100	0.3368846574

==> resources/mlgs_vram.txt <==
1	1.631620096
10	2.787988992
20	4.009341952
30	5.2024704
40	6.439533568
50	7.579577344
60	8.79781376
70	10.00137933
80	11.11583334
90	12.31888896
100	13.51437824
